A Scalable Molecular Force Field Parameterization Method Based on Density Functional Theory and Quantum-Level Machine Learning

Fast and accurate molecular force field (FF) parameterization is still an unsolved problem. Accurate FFs are not generally available for all molecules, like novel druglike molecules. While methods based on quantum mechanics (QM) exist to parameterize them with better accuracy, they are computationally expensive and slow, which limits applicability to a small number of molecules. Here, we present an automated FF parameterization method which can utilize either DFT calculations or approximate QM energies produced by different neural network potentials (NNPs), to obtain improved parameters for molecules. We demonstrate that for the case of torchani-ANI-1x NNP, we can parameterize small molecules in a fraction of time compared with an equivalent parameterization using DFT QM calculations while producing more accurate parameters than FF (GAFF2). We expect our method to be of critical importance in computational structure-based drug discovery. The current version is available at PlayMolecule (www.playmolecule.org) and implemented in HTMD, allowing to parameterize molecules with different QM and NNP options.

==> SMILES.csv <==
mol0,[H]OC([H])([H])C([H])([H])O[H]
mol1,[H]C(=C([H])C([H])(C([H])([H])[H])C([H])([H])[H])C([H])([H])[H]
mol10,[H]c1nc(N([H])C(=O)C([H])([H])[H])n(C([H])([H])[H])c1[H]
mol11,[H]c1nc(N([H])C(=O)C([H])([H])[H])oc1[H]
mol13,[H]C([H])([H])OC(=O)C([H])([H])[H]
mol14,[H]c1nc(C(=O)C([H])([H])[H])n([H])c1[H]
mol15,[H]c1c([H])c(C(=O)C([H])([H])[H])n([H])c1[H]
mol16,[H]c1nc(C(=O)C([H])([H])[H])c([H])c([H])c1[H]
mol17,[H]c1oc(C(=O)C([H])([H])[H])c([H])c1[H]
mol19,[H]c1nc(C(=O)C([H])([H])[H])n(C([H])([H])[H])c1[H]
mol2,[H]N(C(=O)C([H])([H])[H])C([H])([H])[H]
mol20,[H]c1nc(C(=O)C([H])([H])[H])oc1[H]
mol22,[H]C(=C(C([H])([H])[H])C([H])([H])C([H])([H])[H])C([H])([H])[H]
mol23,[H]C(=C([H])C([H])([H])C([H])([H])[H])C([H])([H])[H]
mol24,[H]C([H])([H])C([H])([H])C([H])([H])C([H])([H])[H]
mol29,[H]C([H])([H])C(=O)N(C([H])([H])[H])C([H])([H])C([H])([H])[H]
mol3,[H]c1nc(N([H])C(=O)C([H])([H])[H])n([H])c1[H]
mol30,[H]N(C(=O)C([H])([H])[H])C([H])([H])C([H])([H])[H]
mol31,[H]c1c([H])c([H])c(C([H])([H])C([H])([H])[H])c([H])c1[H]
mol32,[H]c1c([H])c([H])c(C(=O)N(C([H])([H])[H])C([H])([H])[H])c([H])c1[H]
mol34,[H]N(C(=O)N([H])C([H])([H])[H])C([H])([H])[H]
mol36,[H]c1c([H])c([H])c(N([H])C([H])([H])[H])c([H])c1[H]
mol37,[H]OC([H])([H])OC([H])([H])[H]
mol38,[H]c1nc(C([H])([H])OC([H])([H])[H])c([H])c([H])c1[H]
mol39,[H]c1c([H])c([H])c(OC([H])([H])[H])c([H])c1[H]
mol4,[H]c1c([H])c(N([H])C(=O)C([H])([H])[H])n([H])c1[H]
mol41,[H]c1nc(-c2c([H])c([H])c([H])c([H])c2[H])n(C([H])([H])[H])c1[H]
mol42,[H]c1nc(-c2nc([H])c([H])n2C([H])([H])[H])c([H])c([H])c1[H]
mol44,[H]c1nc(-c2c([H])c([H])c([H])c([H])c2[H])n([H])c1[H]
mol45,[H]c1c([H])c([H])c(-c2c([H])c([H])c([H])n2[H])c([H])c1[H]
mol46,[H]c1c([H])c([H])c(-c2c([H])c([H])c([H])c([H])c2[H])c([H])c1[H]
mol48,[H]c1nc(-c2c([H])c([H])c([H])c([H])c2[H])c([H])c([H])c1[H]
mol49,[H]c1oc(-c2c([H])c([H])c([H])c([H])c2[H])c([H])c1[H]
mol5,[H]c1c([H])c([H])c(N([H])C(=O)C([H])([H])[H])c([H])c1[H]
mol51,[H]c1nc(-c2c([H])c([H])c([H])c([H])c2[H])nc([H])c1[H]
mol52,[H]c1nc(-c2c([H])c([H])c([H])c([H])c2[H])oc1[H]
mol54,[H]c1nc(N([H])C(=O)N([H])[H])c([H])c([H])c1[H]
mol55,[H]c1nc(-c2nc([H])c([H])n2[H])c([H])c([H])c1[H]
mol56,[H]c1nc(-c2c([H])c([H])c([H])n2[H])c([H])c([H])c1[H]
mol57,[H]c1nc(-c2nc([H])c([H])c([H])c2[H])c([H])c([H])c1[H]
mol58,[H]c1nc(-c2oc([H])c([H])c2[H])c([H])c([H])c1[H]
mol6,[H]c1nc(N([H])C(=O)C([H])([H])[H])c([H])c([H])c1[H]
mol60,[H]c1nc(-c2nc([H])c([H])c([H])c2[H])oc1[H]
mol7,[H]c1oc(N([H])C(=O)C([H])([H])[H])c([H])c1[H]
mol9,[H]c1nc(N([H])C(=O)C([H])([H])[H])nc([H])c1[H]
GG2,[H]c1c([H])c(-n2nc(C(=O)N([H])[H])c3c2C(=O)N(c2c([H])c([H])c(N4C(=O)C([H])([H])C([H])([H])C([H])([H])C4([H])[H])c([H])c2[H])C([H])([H])C3([H])[H])c([H])c([H])c1OC([H])([H])[H]
LVY,[H]c1c([H])c2c(c(N([H])[H])c1[H])C([H])([H])N(C1([H])C(=O)N([H])C(=O)C([H])([H])C1([H])[H])C2=O
STI,[H]c1nc(N([H])c2c([H])c(N([H])C(=O)c3c([H])c([H])c(C([H])([H])N4C([H])([H])C([H])([H])N(C([H])([H])[H])C([H])([H])C4([H])[H])c([H])c3[H])c([H])c([H])c2C([H])([H])[H])nc(-c2c([H])nc([H])c([H])c2[H])c1[H]
SV6,[H]OC([H])(C(=O)N([H])C1([H])C([H])([H])C1([H])[H])C([H])(N([H])C(=O)C1([H])N(C(=O)C([H])(N([H])C(=O)C([H])(N([H])C(=O)c2nc([H])c([H])nc2[H])C2([H])C([H])([H])C([H])([H])C([H])([H])C([H])([H])C2([H])[H])C(C([H])([H])[H])(C([H])([H])[H])C([H])([H])[H])C([H])([H])C2([H])C([H])([H])C([H])([H])C([H])([H])C12[H])C([H])([H])C([H])([H])C([H])([H])[H]
ZINC00331035,Cc1c(c(n[nH]1)C)C(=O)C
ZINC00395657,C[NH+]1CCC[C@@H](C1)O
ZINC00410045,Cc1cccc(c1)N2CCNC2=O
ZINC01304634,Cc1c(non1)C(=O)[O-]
ZINC01393798,c1ccc2c(c1)nc(c(=O)o2)N
ZINC01484813,c1ccc2c(c1)CC[C@@H]2[NH3+]
ZINC01612735,Cc1nnc2n1cncc2OC
ZINC01709106,COC1CCCCC(=O)CCCC1
ZINC02541258,CNc1cnnn1C
ZINC04205172,Cn1cccc1[C@@H]2CCC[NH2+]2
ZINC04955436,C1CC[C@@H]2[C@@H](C1)[C@@H](CC[NH2+]2)O
ZINC04994129,CC1(C[C@H](C[C@@H](C1)[NH3+])[NH3+])C
ZINC05019352,C1C[C@H](CC(=O)C1)C(=O)[O-]
ZINC05117701,c1nc(c2c(n1)ncn2[O-])N
ZINC05766771,CC1=CC(=O)O[C@@H]1O
ZINC11893845,C1CC1N2C[C@H](CC2=O)C#N
ZINC12647844,C1C[C@H](NC(=O)C1)C(=O)[O-]
ZINC12647864,c1[nH]c2c([nH+]1)CC[C@H](C2)C(=O)[O-]
ZINC13538954,C1CC(CCC1C#N)C(=O)[O-]
ZINC13594926,C[C@@H]1C(=O)NCCN1C(=O)C
ZINC14684373,C[NH+]1CCC[C@H]1CC#N
ZINC17821249,C[C@H]1C=Nc2c(c(=O)[nH]c(n2)N)N1
ZINC19505504,CNc1cc(ccn1)C#N
ZINC19801863,c1cc(c(nc1)N2CCCCC2)C#N
ZINC22005154,C[C@H]1CN(c2c1c(ccc2)C(=O)C)C
ZINC24317785,CC[C@@H]1c2ccccc2C[NH2+]1
ZINC25494514,CNc1ccncn1
ZINC25920511,c1cc2c(nc1)CC[C@@H]2O
ZINC26895400,c1cc(c2c(c1)[nH]cc2C#N)C(=O)[O-]
ZINC28603460,C1C[NH2+]CCc2c1c(n[nH]2)O
ZINC32189565,Cn1c2cc(ccc2nn1)N
ZINC33637874,C[C@@H]1Cc2ccccc2[C@]1(C)O
ZINC34161394,CC1=C(Cc2c1cccc2)CC#N
ZINC36221926,CC(C)c1ccc2c(c1)C(=O)NCC2
ZINC36448037,Cc1cccn1[C@H]2CCOC2=O
ZINC36533565,C#Cc1ccccc1CC#N
ZINC38350347,C[C@@]1(CCC(=O)C[C@H]1OC)C#N
ZINC38391215,CC1(C[NH2+]CC[C@H]1[NH3+])C
ZINC39071145,CC(=O)N1C=CC2=CC=CC[C@@H]21
ZINC39081391,Cc1ccccc1N2CC[NH+]=C2
ZINC39114052,Cc1cnc2c(nc(nc2n1)[O-])N
ZINC39115025,C[C@@H]1CNc2c(=O)[nH]c(nc2N1)N
ZINC39136382,CCc1c(c2ccccc2o1)C
ZINC39241537,CN1Cc2ccccc2[C@H](C1)O
ZINC39262166,C[C@H]1COCO[C@@H]1c2ccccc2
ZINC39367473,C[C@@H]1[C@H](NC1=O)c2ccccc2
ZINC39368578,CC(=O)c1cccc2c1cc[nH]2
ZINC39565242,c1ccc(cc1)C2N=CC=N2
ZINC40448615,c1cc2ncc(cn2c1)C(=O)[O-]
ZINC41167351,Cc1cccc(c1)[C@H]2C[C@@H]2C#N
ZINC43193695,C1=N[C@H]2[C@@H](NC1=O)NC(=NC2=O)[NH-]
ZINC43461290,c1c(cn[nH]1)C#CC[NH3+]
ZINC44062985,c1cc(=O)[nH]cc1c2ccoc2
ZINC47845034,c1cn2c([nH+]1)[C@@H](CCC2)C(=O)[O-]
ZINC49059545,Cc1cc2ccc(cc2[nH]1)N
ZINC49806230,c1ccc2c(c1)CC[C@@]23C[C@H]3C(=O)[O-]
ZINC51783681,c1ccc2c(c1)ncn2[C@H]3CC[NH2+]C3
ZINC52299020,C[C@H]1C[C@H]1[NH+]2CCC[NH2+]CCC2
ZINC52886544,c1c(cncn1)C#CC[NH3+]
ZINC54634189,C[C@@]1(CCOC1)C(=O)[O-]
ZINC54822650,C[NH2+][C@H]1CCCC[C@H]1C#N
ZINC58425246,CC[C@]1(C(=O)O[C@@H](CN1)C)C
ZINC62605365,CCn1cc(cn1)C#C
ZINC62714202,Cc1ccc2c(c1)C[C@H](O2)C(=O)[O-]
ZINC62715186,C1CC2CCC1C[C@H]2[NH3+]
ZINC67425272,Cn1nc2cccc(c2n1)N
ZINC71496144,C[C@@H]1COC[C@@H]([NH2+]1)c2ccco2
ZINC71785324,C1C[C@H]2[C@@H]1C=C[C@H]2O
ZINC71785540,CC[C@@]12[C@@H]([C@@H]1C2(C)C)C
ZINC71786905,C[C@@]1(C[C@@H]2C[C@H]1c3c2cccc3)O
ZINC72230686,c1cncc2c1n(nn2)N
ZINC72362052,CN(C)C1[C@@H]2CC[C@H]1C[NH2+]C2
ZINC75541972,C1CC[NH+]2C[C@H](CC[C@@H]2C1)[NH3+]
ZINC76208564,Cc1ccc2c(c1)n(cn2)C(C)C
ZINC76575481,CC(C)[C@H]1COCCC1=O
ZINC76596617,CC[C@@H]1[C@@H]2CC(=O)C[C@@H]2CCO1
ZINC76596816,C1CC[C@H]2CC[C@@H](C[C@@H]2CC1)O
ZINC76597950,C1C[NH2+]C[C@@]2([C@@H]1O)CCC(=O)N2
ZINC76598084,C[C@@H]1C[C@@H]2C[C@@H](CC[C@@H]2CO1)O
ZINC76629135,C[C@@H]1C[C@H]2C[C@@H](CC[C@@H]2[C@@H](O1)C)O
ZINC76629472,CN1CCC[C@H]([C@@]2(C1)CC[NH2+]C2)O
ZINC77011161,c1cnc2c(c1C(=O)[O-])OCCC2
ZINC82164281,C[C@@]1(C[C@@H](C1(C)C)[O-])OC
ZINC82396712,C[C@@H]1CC(=O)C[C@H]([NH2+]1)c2ccon2
ZINC82402743,c1coc2c1[C@H]([NH2+]CC2)C(=O)[O-]
ZINC82407024,C1CC1[C@H]2CC(=O)NCC[NH2+]2
ZINC82474158,CC(C)N1CCO[C@@H](C1)C#N
ZINC82655499,Cc1cn(c[nH+]1)C2CC[NH2+]CC2
ZINC82838277,C[C@@H]1[C@@H]2[C@@H]([C@@H]2C(=O)[O-])C[NH2+]1
ZINC82869874,Cc1ccc(o1)[C@@H]2CC3(CC3)C[NH2+]2
ZINC82870517,Cc1ccc(nc1)[C@H]2COCC[NH2+]2
ZINC82871421,Cc1cc(ncn1)[C@H]2C[NH2+]CCO2
ZINC82872552,Cn1cc([nH+]c1)[C@@H]2C(=O)NCCN2
ZINC82875147,Cn1c(ncn1)[C@@H]2COCCC[NH2+]2
ZINC83271269,CC[C@H]1C[C@@]2(CCC[NH2+]2)CCO1
ZINC83273981,CN1CCn2c(c[nH+]c2C1)C(=O)[O-]
ZINC85217577,COc1ccc2c(c1)CC=C2
ZINC85345462,CO[C@@H]1C=NC=NC1=O
ZINC95751936,C1Cc2c(oc(n2)N)C1
ZINC96865171,c1cncc2c1cc(c(=O)[nH]2)C(=O)[O-]
ZINC00083985,c1ccc(cc1)N2C(=CC2=O)O
ZINC00339477,Cc1cnc2c(nc(nc2n1)N)N
ZINC01680841,c1ccc2c(c1)cccc2CO
ZINC01690131,CC[C@@H](C#N)C1=CCCCCC1
ZINC01712450,c1ccc(cc1)C(=O)C2CCCC2
ZINC01736104,c1cc(c(=O)ccc1N)O
ZINC01867185,C[C@@H](c1ccc2c(c1)OCO2)O
ZINC02504407,Cc1ccc(cc1)CC(=O)[O-]
ZINC02509813,COc1cccc(c1)[C@@H]2CC[NH2+]C2
ZINC02578939,CC[C@@H](C)CC#N
ZINC04843852,C1[C@H]([C@H](C[C@@H](C)[N+]1([H])[H])O[H])C
ZINC12380059,CC(=O)c1c(ccc2c1nc[nH]2)O
ZINC12778463,C[C@@H](c1cc2ccccc2o1)[NH2+]C
ZINC13545965,c1ccc2=[NH+]CC(=c2c1)CC(=O)[O-]
ZINC19090386,C[C@@H](c1[n-]nnn1)[NH3+]
ZINC19091690,c1ccnc(c1)C(=O)[C@@H]2CCCO2
ZINC19424115,c1cc(ccc1C#N)OC2CCCC2
ZINC19479577,CC(C)OC1CC[NH2+]CC1
ZINC19735241,C[NH+]1CCC[C@@H]1c2ccc(nc2)N
ZINC19874139,CN1CCN(CC1)C(=[NH2+])N
ZINC20029292,c1c(c([nH]n1)[O-])CC(=O)[O-]
ZINC22004012,C[C@@H]1CCCC(=O)[C@H]1C(=O)OC
ZINC23844576,CN1C[C@@H]([C@@H](C1)[NH3+])C2CC2
ZINC24332653,c1cn2c([nH+]1)[C@H](CC2)C[NH3+]
ZINC26471409,c1c(c(=O)[nH]cn1)C[NH3+]
ZINC26506503,c1cc2ccc(c(c2nc1)O)N
ZINC32188564,CN(CC#C)c1ccccc1
ZINC32210917,c1ccc2c(c1)cncc2C(=O)N
ZINC33607615,COC1(CC[NH2+]C[C@H]1O)OC
ZINC34247018,c1ccc2c(c1)CCO[C@H]2CCC#N
ZINC36333661,C#CCN1C[C@H](CC1=O)C(=O)[O-]
ZINC36947744,CC(C)c1c(c(=O)n(n1C)C)N
ZINC39050950,c1cc(nc2c1cco2)C[NH3+]
ZINC39051658,CC[C@H](C)c1ccncc1C
ZINC39052236,CCc1nc(cc(n1)N)N
ZINC39081102,C[C@@H]1C[NH2+]C[C@@H](N1[C@@H](C)O)C
ZINC39094769,C/C=C/N1CCCC1=O
ZINC39111894,CCO[C@H]1CC[C@H]2CCC[C@@H]2O1
ZINC39117983,CCC1(C[NH2+]C1)N
ZINC39612496,CC(C)c1cc(no1)N
ZINC41168102,c1cc(oc1)[C@@H]2C[C@@H](CC[NH2+]2)O
ZINC41168365,CCCN1CC([NH2+]C[C@@H]1C)(C)C
ZINC44550797,c1ccc2c(c1)[nH]c(n2)CCC#N
ZINC45147273,C[C@H](c1n[n-]nn1)[NH2+]C
ZINC49469956,CC(C)c1[nH]c(=O)cc(n1)C(=O)[O-]
ZINC49694165,CC[NH2+][C@@H]1CC[NH+](C[C@@H]1C)C
ZINC51890417,Cc1cnn(c1)C[C@H]2CC[NH2+]C2
ZINC51954366,CC[C@@H]1[C@@H](CC[NH2+]1)c2ccccc2
ZINC51954542,CC[C@H]1[C@@H](CC[NH2+]1)c2ccco2
ZINC52296411,Cc1c(n(c(c1C#N)N)[C@@H]2C[C@@H]2C)C
ZINC54404574,c1nc(n(n1)C2CCCCC2)N
ZINC57339690,Cc1ccc(c(c1C)OC)C(=O)[O-]
ZINC60713969,c1cc(cnc1)[C@H]2CCC[C@H]2[NH3+]
ZINC62132670,C1C[NH2+]C[C@@H]1c2nc([nH]n2)N
ZINC62772384,C1CC[NH2+][C@@H](C1)CC2CCOCC2
ZINC70996057,C[C@@H](c1[n-]nnn1)N2CC[NH2+]CC2
ZINC71047790,C[C@H]1C[C@@H]1c2nc(no2)C(=O)[O-]
ZINC72275952,C[C@@H]([C@H]1CCOC1)O
ZINC74545630,Cc1cn2cc(ccc2[nH+]1)CO
ZINC75556924,CC[C@H]1C=CCC[C@@]1(C)C(=O)[O-]
ZINC75640625,Cc1ccc2c(c1)CCN[C@@H]2C=C
ZINC75845437,Cc1ccc(cc1[C@@H](C)[NH3+])C#N
ZINC76189012,Cn1c2ccc(cc2cn1)C(=[NH2+])N
ZINC76570540,CC[C@H]1[C@H](CN1C)[NH3+]
ZINC76575551,CC[C@@H]1[C@@H](CCC(=O)N1)[NH3+]
ZINC76577138,C1C[C@@H]([C@H](OC1)C(=O)[O-])O
ZINC76592067,CC[C@@]1(CCCC[NH+](C1)C)[NH3+]
ZINC76599820,c1cc2c3c(c1)c(nn3CC2)C[NH3+]
ZINC76603537,c1c(cn[nH]1)C[C@H]2CCCC[NH2+]C2
ZINC78725052,CC1(CCCCCC1)C[NH3+]
ZINC82391337,CC(=O)c1cc2cc(ccc2n1C)N
ZINC82399012,CN(C)c1ccc2c(c1)ccn2N
ZINC82401944,C1CCC(CC1)(C2CC2)C(=O)[O-]
ZINC82406712,COC(=O)[C@H]1[C@H]2[C@@H]1C[NH2+]CC2
ZINC82407479,Cc1c[nH]c(c1C)CC(=O)[O-]
ZINC82408120,C[C@H](c1cc2c(o1)CCC2)[NH3+]
ZINC82655557,Cc1ccc(cc1N)n2ccnn2
ZINC82748865,c1nc2n(n1)CCC[C@H]2C[NH3+]
ZINC82750442,C[C@@H]1CCn2c(nc(n2)C[NH3+])C1
ZINC82822042,CCCn1ccn2c1c(cn2)C#N
ZINC82842034,C1CC1[C@H]2CC(=O)NCC2=O
ZINC82842283,Cc1c([nH+]c2n1CCO2)C[NH3+]
ZINC82846609,C[C@H](c1ccc([nH]1)C#N)[NH3+]
ZINC82851825,Cc1c(cncn1)[C@@H](C)C(=O)[O-]
ZINC82856022,Cc1cc(n(c1C(C)(C)[NH3+])C)C
ZINC82868798,CC(=O)c1cc2ccc(cc2o1)O
ZINC82872831,Cc1cc(on1)C2(CCCCC2)[NH3+]
ZINC82879421,CC(=O)c1cccc(c1)n2ccnn2
ZINC83267280,C1COC(O1)C(=[NH2+])N
ZINC83272882,c1cc(c(nc1)[C@@H]2CCC[NH2+]C2)O
ZINC86862957,CCC[NH2+]C#CC
ZINC90225792,C[C@@H]1[C@H](C([C@@H]1OC)(C)C)[NH3+]
ZINC90411016,c1ccc(c(c1)C(=O)[O-])C2(CC2)C#N
ZINC95347751,C1C[C@H]2[C@@H](C[C@@H]1[C@@H]2O)[NH3+]
ZINC95773822,CC(=O)c1cc(c(=O)[nH]c1)C(=O)C
ZINC95830253,Cc1c2ccccc2cc(n1)C(=O)N
ZINC95883653,C[C@H]1/C(=C/C(=O)[O-])/CCO1
ZINC95924468,CO[C@@H]1CC(C[C@@H]1OC)[NH3+]
ZINC96333791,C[C@@H](C1CC1)O[C@@H](C)C2CC2
ZINC96863227,C[NH+]1CC[C@@H]([C@@H](C1)N)c2ncco2
ZINC00033566,Cc1cc(n(c(=O)n1)CCO)C
ZINC00039067,c1ccc(cc1)Nc2cc[nH+]c(c2)N
ZINC00388053,CCOC(=O)c1ccncc1
ZINC00394977,Cc1ccc(cc1C)NC(=O)N
ZINC01692335,COC(C(=O)c1ccccc1)OC
ZINC02528949,c1ccc(c(c1)c2ccc(cc2)O)N
ZINC02559282,CCOC(=O)c1cc(oc1C)C
ZINC02562430,c1ccc(cc1)c2cccc(c2)C[NH3+]
ZINC02566074,C[C@H](c1ccc(cc1)O)O
ZINC02571342,Cc1ccc(cc1)CC(C)(C)O
ZINC04023436,C[C@H](CC(=O)[O-])[C@@H]1CCCO1
ZINC05177630,C[NH2+]Cc1cc(on1)c2ccco2
ZINC05905888,CC(C)C(=O)NC1CC1
ZINC12351911,Cn1cccc1C[NH2+]C2CC2
ZINC19091456,CC[C@@H](c1ccccn1)[NH3+]
ZINC19255175,c1cc(cc(c1)O)[C@H](C#N)N
ZINC19255177,c1cc(cc(c1)O)[C@@H](C#N)N
ZINC19266016,COCCN1CCC[NH2+]CC1
ZINC19511339,C#CCNC(=O)[C@H]1CCC[NH2+]C1
ZINC19517445,CC[NH2+][C@@H](C)c1ccc(o1)C
ZINC19702099,C[C@@H](CN1CCOCC1)C(=O)[O-]
ZINC19875495,C[C@@H](C1CC1)[NH2+]CC#C
ZINC20177448,C[C@@H](C#N)NCc1ccco1
ZINC21987634,c1cc(cc(c1)C#CCO)C[NH3+]
ZINC32629399,CCOC(=O)[C@H]1[C@H]2[C@@H]1OCCC2
ZINC33487059,CC(C)(C[NH3+])c1cccnc1
ZINC34343976,c1cnccc1C(=O)c2cn[nH]c2N
ZINC34656726,Cc1cc(cc(c1OC)C)C[NH2+]C
ZINC35679869,CCC(C)(C)N1C[C@H](CC1=O)[NH3+]
ZINC35751511,C[C@H]1CN(CCO1)[C@@H](C)CC(=O)[O-]
ZINC36240562,Cc1ccc(cc1)NC(=O)[C@H](C)C#N
ZINC36286966,C1C[NH2+]C[C@@H]1NC(=O)C2CC2
ZINC36327098,CC[C@H]1COCC[NH+]1CC(=O)[O-]
ZINC36762089,CC[C@@H](c1ncon1)[NH3+]
ZINC37184335,CC(C)(C)[NH2+]C[C@H]1C[C@H]2C[C@@H]1C=C2
ZINC37670806,Cc1cccc([nH+]1)N[C@H]2C[C@@H]2[NH3+]
ZINC38531460,C1C[NH+](C[C@H]1[NH3+])CC(=O)[O-]
ZINC38809898,CC(C)(Cc1c[nH]cn1)[NH3+]
ZINC39094708,C[C@@]1(CCC[NH2+]1)CC=C
ZINC39111370,Cc1c(ccc(c1OC)N)CC#N
ZINC39295307,CC[C@@H](C)C(=O)c1cccnc1
ZINC40492339,C[C@@H]1CCCC[C@@H]1[NH2+]CC(C)(C)C
ZINC42769313,C1CC(C1)C(=O)O[C@H]2CC[NH2+]C2
ZINC42769723,C1CC1COC2C[NH2+]C2
ZINC43802099,CC[NH+](C)C[C@@H]1CNCCO1
ZINC44043507,CC[NH2+][C@H]1CCC[C@H]1OC
ZINC44095928,CC(C)(C)O[C@H]1CCCC[C@@H]1[NH2+]C
ZINC45817562,CCc1c(c[nH]c1Cc2ccc[nH]2)C
ZINC45956991,CCc1[nH]c(=O)c(cn1)C(=O)OC
ZINC51074877,C[NH2+][C@H](CC#C)c1ccccc1
ZINC52126090,CCc1ccc(cc1)[C@@]2(C[C@H]2[NH3+])C
ZINC52211311,CCn1cc[nH+]c1NC2CCC2
ZINC54589392,CC[C@]1(C[C@H]1C[NH2+]C)C
ZINC54599588,c1cnn(c1N)[C@H]2CCC[C@@H]2O
ZINC54600294,c1nc(n(n1)[C@H]2CCCC[C@@H]2O)N
ZINC54789960,C[C@H](Cc1ccncn1)[NH3+]
ZINC54855306,CCc1ncc(cn1)C[NH3+]
ZINC57763980,CC(C)(CC(=O)N1CCCC1)C#N
ZINC58519123,Cc1ccc(c(c1)[C@H]2C[C@@H]2[NH3+])OC
ZINC59290732,Cc1ccccc1CCC(C)C
ZINC61709339,c1c(c([nH][nH+]1)N)N2CC[C@@H](C2)O
ZINC62112000,CCN(CC)C(=O)[C@@H]1CC[NH2+]C1
ZINC62718582,c1cc2c(ccc(c2c(c1)O)N)N
ZINC62719047,c1cc2c(c(c1)O)[C@H](CC[C@H]2O)O
ZINC64032871,C1C=CN=C2C1=NC=C2CC[NH3+]
ZINC65731476,c1cc(c(nc1)CC(=O)[O-])N
ZINC66309437,C1C(CO1)CC[NH3+]
ZINC70957290,CC[C@@H](C)Nc1cnccc1C
ZINC71385466,CC(C)C(=O)N[C@@H]1C[C@H]2CC[C@@H]1C2
ZINC71795296,CC(=C)Cc1ccc2ccccc2c1
ZINC72344410,CC(=O)N1CC[NH2+]C[C@H](C1)C(=O)N
ZINC73655766,CCN1CC[C@H](C[C@@H]1C)[NH2+]C2CC2
ZINC75560676,c1c(c(c([nH]1)C(=O)[O-])C(=O)[O-])O
ZINC75840780,C=Cn1cc[nH+]c1C2CCCC2
ZINC76592117,C[C@H]1[C@@H](CCC[NH+]1C)CC[NH3+]
ZINC76602306,C[C@H](c1ccccc1)[NH2+]C2COC2
ZINC76630513,C[C@H](C[C@H]1CC[NH+](CCC1=O)C)O
ZINC77265717,c1cc([nH]c1)C(=O)Cn2cccn2
ZINC77272295,COC(Cc1ccc[nH]1)(OC)OC
ZINC79437394,CC(C)[NH2+][C@@H]1CCN(C1)C(=O)C
ZINC82392826,CC(C)C[C@@H]1[C@H](CC(=O)N1)C(=O)[O-]
ZINC82399017,Cc1c2ccccn2c(n1)CC[NH3+]
ZINC82399898,C[C@H]([C@@]1(CCCOC1)N(C)C)[NH3+]
ZINC82587630,Cc1cc(c(n1C)C)CC(=O)N
ZINC82837672,C[NH2+]CCc1ccn(n1)C
ZINC82839550,C[C@H]1C[C@H]([NH+](C1)CCO)C
ZINC82844633,Cc1c(c(n(n1)C)[C@H](C)[NH3+])O
ZINC82845494,C[NH+]1CCC[C@H](C1)C(=O)CN
ZINC82847295,Cc1c(nccn1)C(=O)CN
ZINC82875093,C[C@H]([C@@H](C1=[NH+]CC2=NCCN21)[O-])[NH3+]
ZINC82875528,Cc1c(oc(n1)C)[C@H](C)CC(=O)[O-]
ZINC82879711,c1cc2cn[nH]c2cc1C3(CC3)C[NH3+]
ZINC83273240,CC(C)c1cc(oc1)C2(CCC2)[NH3+]
ZINC83274046,c1cc(oc1)C[C@@H]2C[C@H](CC[NH2+]2)O
ZINC83274281,Cc1c(nc([nH]c1=O)C)[C@@H](C)C[NH3+]
ZINC83274339,Cc1nc(no1)CC[C@H]2CC[NH2+]C2
ZINC95723792,c1cc(c(cc1O)C[NH3+])C#N
ZINC95836673,Cn1cc(c(n1)OC2CCCC2)N
ZINC95883871,CN(C)c1nc(on1)CO
ZINC98103322,Cc1ccc(o1)C2(COC2)C[NH3+]
ZINC00155965,c1ccc(cc1)C[NH2+]CC(=O)[O-]
ZINC00391514,CC[C@@](C)(c1ccccc1)C(=O)N
ZINC01599030,CCC(=O)NCC(C)C
ZINC01617523,Cc1ccc(cc1)/C=C/CO
ZINC01696266,Cc1ccccc1NCC=C
ZINC02037298,CCCC[C@H](C)[NH3+]
ZINC02044667,CC[C@@H](CO)[NH+](C)C
ZINC02245328,C=CCCc1cccc(c1)C#N
ZINC02382702,CC(C)c1ccc(cc1)NC(=O)N
ZINC02558026,C1[C@@H]([C@@H]1C(=O)[O-])[C@@H](C(=O)[O-])[NH3+]
ZINC04244012,Cn1ccnc1[C@@H](C[NH3+])O
ZINC05377596,C=C[C@H]1CCC[C@@H]1CC(=O)[O-]
ZINC05666245,CC[C@H](c1ccccc1)C(=O)NC
ZINC05821980,CCCC[C@@]1(CCC(=O)OC1)CC
ZINC05984765,CC[C@H](C)OC(=O)c1cccnc1
ZINC06274137,CCCNC(=O)C1CCCCC1
ZINC11631306,Cc1ccc(cc1C)CC[C@H](C)[NH3+]
ZINC12343549,C1CCC[NH+](CC1)CCCO
ZINC19402624,CCCCCN1CC[NH2+]CC1
ZINC19737135,C[C@H]1CCCC[NH+]1CC[NH2+]C(C)C
ZINC20475935,CCCc1ccc(c(c1)C(=O)[O-])N
ZINC20564712,COCCNc1cccc[nH+]1
ZINC21955921,C[C@H]1CCCC[C@@H]1[NH2+]CC(=O)N
ZINC26378814,C[C@H](Cc1ccc(cc1)N)[NH3+]
ZINC26510882,C1CC1[C@@H](C[NH3+])N2CCOCC2
ZINC31776768,CCOc1cc(on1)C(=O)OC
ZINC33953063,COC(=O)[C@H]1CC[C@@H]([C@@H](C1)O)O
ZINC35382256,c1cocc1[C@@H](Cc2[nH]ccn2)[NH3+]
ZINC35390868,CC(C)[C@H](C(=O)[O-])[NH2+]C1CCCC1
ZINC36263209,COC(=O)N[C@H]1C[C@H]1[NH3+]
ZINC36319813,C[C@H](C(=O)NC)[NH2+]C1CCOCC1
ZINC36770031,CC[C@H]1CN(CCO1)C(=O)C[NH3+]
ZINC36946857,c1cnc([nH]1)C[C@@H](C2CCCC2)[NH3+]
ZINC37467986,C[C@H](C1(CC1)C)[NH2+]C[C@H]2CCCO2
ZINC37690099,C1C[C@H]([C@@H](C1)O)[NH2+]CC2CCC2
ZINC37690725,C1C[C@@H]([C@@H](C1)O)[NH2+]CC(=O)[O-]
ZINC37869967,CN[C@@H](c1cccnc1)C(=O)N
ZINC37996101,c1nc(nn1CC(=O)N)N
ZINC38060876,C1CC1C[NH2+]C[C@@H]2COCCO2
ZINC38642593,C1COC(O1)CCCO
ZINC39094967,C1C[C@H]([NH2+][C@@H]1C[NH3+])CO
ZINC39113614,CCCN1CC[NH2+]C[C@@H]1CO
ZINC39114906,CC[C@@H](c1cc(no1)OC)[NH3+]
ZINC39136835,CCC(=O)NCc1ccccc1C
ZINC39271935,Cc1cccc(c1)[C@@H](C(=O)OC)O
ZINC40396945,CC[C@@H](C)[C@](C)(c1n[n-]nn1)[NH3+]
ZINC40543418,CC(C)[NH2+]CCn1cccn1
ZINC41050802,CC[C@H](C)[NH2+]Cc1cc([nH]n1)C
ZINC48914685,CC[C@@H]1CO[C@H](CN1C[C@@H](C)[NH3+])C
ZINC50224436,c1c(nnn1[C@H]2CCC[C@H]2O)C[NH3+]
ZINC50464654,c1c[nH]nc1NC(=O)[C@@H]2C[C@H]2[NH3+]
ZINC52575431,CC(C)[C@@H](C[NH3+])n1cc[nH+]c1
ZINC53096792,C[C@@H](C#N)NC1(CCCCC1)CO
ZINC53301968,CC[C@H](C)CC[NH2+]C
ZINC54456570,c1cc(oc1)c2nnnn2CC[NH3+]
ZINC54596551,CC[C@H]1C[C@H]1C[NH2+]C2CC2
ZINC54681419,c1ccc(cc1)[C@@H](Cc2cc[nH]n2)[NH3+]
ZINC54697249,CCCc1nc(n(n1)C)[C@H](C)[NH2+]C
ZINC61656802,c1cc(c(nc1)C#N)C[NH2+]CC2CC2
ZINC61818761,CC[C@@H](C[NH3+])[NH+]1CCC(CC1)(C)C
ZINC61859660,Cc1ccnc(n1)N(C)CC[NH3+]
ZINC61932305,C[C@@H]1CN(CCCO1)CCC[NH2+]C
ZINC71396781,CCCc1cc(=O)[nH]c(n1)CN
ZINC71396787,CCCc1cc(=O)[nH]c(n1)[C@@H](C)N
ZINC71496588,CCCCCN1CC[NH2+][C@@H](C1)C
ZINC72194343,Cc1c(c(on1)COC)C(=O)OC
ZINC75523122,CC(C)[C@@H](C=C)C(=O)[O-]
ZINC75853416,CC(C)[C@@H](c1cccc(c1)N)O
ZINC76592557,CC[C@H]1C[C@H](CC[C@@H]1O)C[NH3+]
ZINC76599356,C[NH+]1CCCC[C@H]([C@@H]1CC[NH3+])O
ZINC76599744,C1C[C@@H](C[C@@](C1)(CC(=O)[O-])O)[NH3+]
ZINC76630939,CC(C)CC[C@H]1CC[NH2+]CC[C@@H]1O
ZINC76632847,C1C[C@@](C[C@H]1C(=O)[O-])(CC(=O)[O-])O
ZINC77262699,CNC(=O)[C@@H](c1cccn1C)O
ZINC82395728,Cc1[nH]c(=O)cc(n1)CC[C@@H](C)[NH3+]
ZINC82401250,CC(C)[C@@H](CC1=[NH+]CCN1C)[NH3+]
ZINC82529487,Cc1ccnc(n1)CC[NH2+]C2CC2
ZINC82529503,CCNc1ccc(cc1N)C(=O)C
ZINC82632430,c1ccc(cc1)C[C@@H](C[NH3+])C#N
ZINC82634081,C[C@@H](C[NH3+])Nc1cccc(c1)C#C
ZINC82635655,C[C@](CN1CC[NH2+]CC1)(C2CC2)O
ZINC82636155,Cc1ccccc1C[C@@](C)(C[NH3+])C#N
ZINC82764613,C[C@@H](CC1CCOCC1)CO
ZINC82856193,CC[C@H](CC(=O)[O-])c1cnco1
ZINC82867937,C[NH+](C)CC[C@H]1CC[NH2+]C[C@H]1O
ZINC82868632,c1cc2c(cc1CCC[NH3+])cn[nH]2
ZINC82872495,Cc1c(nnc(n1)C)C(=O)CC[NH3+]
ZINC82873929,c1cc2nnc(n2nc1)[C@H](CO)[NH3+]
ZINC82887135,Cc1cn(c(c1C)[C@@H](C[NH2+]C)O)C
ZINC83255037,COc1cc(ccc1CCC#N)N
ZINC83271062,C[C@@H](CC(=O)[O-])n1cc(cn1)N
ZINC83271674,CC(C)[C@H](C[NH3+])c1nc(on1)[O-]
ZINC83272041,C([C@@H](c1[nH]c(=O)on1)C(=O)[O-])N
ZINC83272848,COc1cc(ccn1)C2(CC2)C[NH3+]
ZINC83274598,C[C@@H](CC(=O)[O-])c1c(cncn1)O
ZINC83339651,c1nnc(o1)[C@@H](CC(=O)[O-])[NH3+]
ZINC95723452,CNc1ccc(c(c1)C(=O)N)O
ZINC95883649,CC(C)(C)OC(=O)n1cnnc1N
ZINC96864669,CC(C)[C@H]1CC[C@H](N1C(=O)C)C[NH3+]
ZINC98095965,CC1([C@H](CC1=O)OCC[NH3+])C
ZINC01017016,COCC(=O)NCc1ccncc1
ZINC01602811,CC[NH2+]C[C@@H](c1ccccc1)O
ZINC01605992,CCCCCC(CCCCC)O
ZINC01634263,CC(C)COC(=O)C1(CCCC1)[NH3+]
ZINC01723600,CC[C@@H](C)[C@H](C#N)C(=O)OCC
ZINC02004388,C=CCOc1ccccc1O
ZINC02016150,CCCC(=O)Nc1cccc(c1)O
ZINC02047427,C[C@H](C(=O)N)NC(=O)[C@H]1CCC[NH2+]1
ZINC02527113,CCOC(=O)CC[C@@H]1COCC[NH2+]1
ZINC02528295,CCC[C@@H](C)C[C@@H](C)O
ZINC02556034,CC(=O)NCCCO
ZINC05007540,C1=CC=CC=C1CCCN(C(C)=O)[H]
ZINC05158496,CC(=CC(=O)NCC(=O)[O-])C
ZINC05528839,C[C@H](C=C)[C@@](C)(c1ccccc1)O
ZINC05606218,COCCCCC(=O)[O-]
ZINC05768308,CCC(=O)OC[C@H](C)O
ZINC09915897,CC[C@@H](C(=O)OCC)O
ZINC11889760,CC(C)[C@H](C(=O)[O-])NC(=O)C(C)C
ZINC13151262,C[C@@H]1CCC[NH+](C1)C[C@H](C[NH3+])O
ZINC14505074,C=C[C@H](c1ccc(cc1)O)O
ZINC19405550,CC(C)OCc1cccc(c1)C[NH3+]
ZINC19485106,CCCN(CCC#N)c1ccccc1
ZINC19736889,CC(C)(C)[NH2+]CCC(=O)N
ZINC19736953,CC[NH2+]CCC[NH+]1CCCCC1
ZINC19780628,CCCCC(=O)N1CCC(CC1)O
ZINC19875805,C[C@@H](c1ccc(cc1)C#N)[NH2+]CC=C
ZINC20232064,Cc1ccccc1NCCC[NH3+]
ZINC20382646,CCCCNc1ccc(cc1)N
ZINC21808532,C[C@H](C(=O)NCc1cccnc1)[NH3+]
ZINC22123441,CC[C@@](C)(C(=O)OC)[NH+](CC)CC
ZINC26899082,CC(C)(CCCO)[NH3+]
ZINC32153795,C[C@H](C[C@H](C)O)CC(C)C
ZINC34121635,CCOC(=O)[C@@H](c1cccnc1)O
ZINC34259800,CC(C)[C@@H]([C@H](c1ccccc1)[NH3+])O
ZINC34321053,C[C@](Cc1ccccc1)(C[NH3+])[NH3+]
ZINC34355626,CCC[C@H](CN1CC[NH2+]CC1)O
ZINC34437590,c1ccc(cc1)CCOC(=O)CC#N
ZINC34598919,CCC[C@H](C(=O)OC)O
ZINC34733048,CCCCOc1cc(nc(n1)C)N
ZINC35603594,Cc1ccc(o1)C[NH2+][C@H](C)CO
ZINC36871023,CC[C@H](C(=O)NC1CC1)[NH3+]
ZINC36962443,CN(CCO)c1cccc(c1)N
ZINC37208344,CCN(C)C(=O)C[NH2+]C(C)(C)C
ZINC37224757,CNC(=O)C[NH2+]C[C@H]1CCOC1
ZINC37418594,CCN(C)C(=O)Cn1ccc(n1)N
ZINC37471695,CCC[C@@H](C)CNc1ccn(n1)C
ZINC37471775,CC[C@@H](C(=O)Nc1ccn(n1)C)[NH3+]
ZINC37499759,CN(CCO)C(=O)[C@H]1CCC[NH2+]1
ZINC37688243,CCN(C[C@@H](C)O)C1CC[NH2+]CC1
ZINC37907116,C[C@H](CO)[NH2+][C@H](C)c1cc[nH]n1
ZINC38005985,CC[C@@H](C)[C@@H](C)[NH2+]Cc1c[nH]nc1
ZINC38113237,CC[C@@H](CO)Nc1ccccc1C
ZINC39087551,COC(=O)[C@@]1(C[C@@H]1CO)N
ZINC40530300,CC[C@@H](C(=O)[O-])NC(=O)NC
ZINC40925892,CC[C@H](C)[NH+](C)CC(C)(C)[NH3+]
ZINC42448679,CN(Cc1ccoc1)C(=O)C[NH3+]
ZINC45930301,Cn1c(c(c(n1)C(=O)[O-])CCO)O
ZINC49260408,CC(C)OCC[C@@H]1CCC[C@H]1[NH3+]
ZINC51816364,C/C=C/COC[C@@H]1CCC[NH2+]1
ZINC51888442,CN(C)C(=O)COC[C@@H]1CC[NH2+]C1
ZINC52144904,C[NH2+]C[C@@H]1CCCC[NH+]1CC=C
ZINC52263358,CC(C)[C@H](C(=O)[O-])[C@](C)(C1CC1)O
ZINC52574861,C[C@@H](CCC[NH3+])n1cccn1
ZINC53278585,C1CCC(=CC1)CCNC(=[NH2+])N
ZINC54072341,C[C@@H](C1CC1)N(C)C(=O)[C@@H](C)[NH2+]C
ZINC54457587,C1CC1NC(=O)N[C@@H]2C[C@@H]2[NH3+]
ZINC54524091,C1CC(C1)OC(=O)[C@@H](C2CC2)[NH3+]
ZINC54555972,CC(C)C1CCC(CC1)[NH2+]CC[NH3+]
ZINC55031724,C1CCC(CC1)[NH2+]C[C@H](C2CC2)O
ZINC57935231,C[C@H]([C@H](CC(C)C)O)[NH3+]
ZINC61319170,C[C@H](CC#N)NC(=O)C(C)(C)[NH2+]C
ZINC61701204,Cc1ccc(cc1N)NC[C@@H](C)O
ZINC61701207,Cc1ccc(cc1N)N[C@H](C)CO
ZINC61992181,CCN[C@]1(CC[NH+](C1)C2CC2)CO
ZINC62128517,CCCC/C=C/c1ccccn1
ZINC62719180,C[C@@H]([C@H](c1ccccc1OC)O)O
ZINC62761952,C1C[C@H]([C@H](C1)OCCO)C(=O)[O-]
ZINC68590868,CC(C)C[C@@H](C[NH3+])C1CC[NH2+]CC1
ZINC71499855,CCCCN1C[C@H](O[C@@H](C1)C[NH3+])C
ZINC71726779,CC[NH2+][C@@H](CC(=O)[O-])C(=O)C
ZINC72259650,CC(C)(C)CC(=O)NCC1CC1
ZINC75086287,Cc1c(c(n[nH]1)OC)[C@H](C[NH2+]C)O
ZINC75542069,CCC[C@@H](CC(=O)OC)C#N
ZINC75575848,c1ccc(c(c1)CO)[C@@H](C(=O)[O-])O
ZINC75577932,CC1(C[C@H](CCO1)[C@@H](CC[NH3+])O)C
ZINC76572585,C1CC(C1)C[C@H](C[NH3+])O
ZINC76579974,CCC[C@@H](CC(=O)N(C)C)C#N
ZINC76580872,CN(C)[C@@H](C[NH3+])C[NH+]1CCCCC1
ZINC76631273,Cc1cc(no1)[C@H]([C@H](C(=O)[O-])[NH3+])O
ZINC77268989,C[C@@H](c1ccc[nH]1)NC(=O)C[NH2+]C
ZINC78210623,C1COC[C@@]1(CCO)C[NH3+]
ZINC82402596,Cc1ccc(o1)C(=O)CCC[NH3+]
ZINC82632765,C[C@H](Cc1ccc(cc1)C[NH3+])O
ZINC82633320,C/C=C/CN1[C@@H](CCC1=O)C[NH3+]
ZINC82853158,CCc1c(cn[nH]1)[C@@H](C)CC[NH3+]
ZINC82855029,CCc1c(cno1)[C@@H]([C@@H](C)[NH3+])O
ZINC82855038,Cc1nc(nn1C)[C@@H](CC[NH3+])O
ZINC82855328,CC(C)C[NH+]1CC[C@@H](C1)CC[NH3+]
ZINC83270020,c1c(c(no1)C2CC2)CCC[NH3+]
ZINC96862748,C[C@H](CC[NH3+])c1cc(no1)OC
ZINC00402956,C[C@@H](CCCC(C)(C)O)[NH3+]
ZINC01698306,c1ccc(c(c1)C(=O)OCCO)O
ZINC01768433,CCC[C@@H](C)C(=O)OCCC
ZINC01852386,CC[C@@H](CCC(C)C)C(=O)N
ZINC02506664,C1CC[NH+](CC1)CCCCCO
ZINC02556518,C(C(C)[N+]([H])([H])[H])(=O)N(CC(=O)N([H])[H])[H]
ZINC02566751,c1cc(ccc1CCCCO)O
ZINC05335181,CCO[C@@]1([C@@H]([C@@H]1C(=O)OC)C)C=C
ZINC05552274,CCCCNC(=O)Nc1nc[nH]n1
ZINC05712437,CCCCC[C@H]1CC[C@H]([NH2+]1)CCC
ZINC06349948,CCOC(=O)N[C@H](C(C)C)C(=O)[O-]
ZINC11978381,Cc1ccccc1C[C@@H](C[NH3+])CO
ZINC12398082,CCn1cc(c(n1)C)C[NH2+]CCO
ZINC13641439,CC(C)C[C@@](C)(CC(=O)[O-])C[NH3+]
ZINC14690799,C[C@H]([C@@H](C=C)C=C(C)C)C(=O)[O-]
ZINC17537002,CC(C)(C(=O)N)NC(=O)C[NH3+]
ZINC19431195,CC[C@H](C)C[C@](CC)(C(=O)[O-])[NH3+]
ZINC19800904,COCCCN1CCO[C@H](C1)C[NH3+]
ZINC19834719,CCC[NH+](C)CCC[NH3+]
ZINC19836601,C=CCNC(=O)c1cccc(c1)O
ZINC19912150,CCCC(CCC)[NH2+]CCC(C)C
ZINC19952852,CC[C@@H](CO)Nc1ccc([nH+]c1)N
ZINC19967270,c1cc(ccc1COCC(=O)N)N
ZINC20056761,CCCNC(=O)C[NH2+]C(C)(C)C
ZINC20182920,CC(C)CC(=O)N(C)CC[NH3+]
ZINC20183031,CCN(CC[NH3+])C(=O)C1CC1
ZINC20434523,C=CCNC(=O)[C@@H]1C[C@@H](C[NH2+]1)O
ZINC20524171,CC[C@H](C)[NH2+][C@@H](C)CC(C)(C)OC
ZINC22000443,C[C@H](C[NH2+]C)NC[C@H](C)[NH2+]C
ZINC32023514,C[C@@H](C(=O)N)[NH+](CC=C)CC=C
ZINC33640599,CC[NH2+]C[C@@H](c1cccc(c1)N)O
ZINC34199433,CCC[C@H]([C@@H](C(=O)[O-])[NH3+])C(=O)[O-]
ZINC35321442,CC(C)CN(C)C(=O)NCC(=O)[O-]
ZINC35603389,C[C@@H](CC(C)C)[NH2+][C@@H](C)CO
ZINC35604571,C[C@@H](CO)[NH2+][C@@H](C)C(=O)N(C)C
ZINC35605863,C[C@H](CNC(=O)[C@@H](C)[NH3+])O
ZINC35747463,C[C@@H](CC(=O)[O-])[NH2+]CC=C
ZINC36156313,Cc1ccc(cc1)CCCCC[NH3+]
ZINC36202439,c1cc(cc(c1)CNC(=O)N)C[NH3+]
ZINC36747119,c1cc(cc(c1)NCCC(=O)N)N
ZINC36747447,C1C[C@@H]([NH2+]C1)C(=O)NCCC(=O)N
ZINC36778833,CC[C@@H](Cc1ccc(cc1O)O)[NH3+]
ZINC37475613,CCCNC(=O)C[C@@H](C)[NH3+]
ZINC37475676,C[C@H](CC(=O)NCC1CC1)[NH3+]
ZINC37478710,CC[C@@H](C)NC(=O)[C@](C)(C1CC1)[NH3+]
ZINC37629252,CCOC(=O)[C@@H](CO)O
ZINC37741332,CN(C)CC[NH2+]CCC1CCCC1
ZINC37996340,C[C@@H](CCCCOC)[NH3+]
ZINC38392070,C[NH2+]CCCOCc1cccnc1
ZINC38804072,C1CC(=O)O[C@H]1C(=O)OCCC[NH3+]
ZINC39090331,C[C@@H](CC[NH3+])CO[C@@H]1CCCCO1
ZINC39393454,Cc1cc(cnc1CCCC[NH3+])N
ZINC40455650,CC[C@@H](CO)Nc1ncc(cn1)N
ZINC40494427,CC[C@H](C(=O)NCC(C)(C)C)[NH3+]
ZINC40717088,C[C@@H]1CC[NH+](C1)CC(=O)NCC[NH3+]
ZINC40920052,CCC[C@@H](C)NC(=O)C(C)(C)[NH3+]
ZINC40920648,C[C@@H](CO)NC(=O)C(C)(C)[NH3+]
ZINC40924436,CC(C)(C(=O)NCCC(=O)[O-])[NH3+]
ZINC41053356,CCCC[C@@H](C(=O)OC)[NH2+]C
ZINC41201305,C[C@H](CCCOc1ccccc1)O
ZINC41201668,COc1ccc(cc1)C[C@@H](C[NH3+])O
ZINC41570612,C=CCNc1ccc(cc1)C(=O)N
ZINC44068837,CCOC(=O)[C@@H](C[C@H]1CCOC1)[NH3+]
ZINC44339503,CCOC(=O)[C@@H](Cc1ccc[nH]1)[NH3+]
ZINC44339812,CCOC(=O)[C@@H](Cc1ccoc1)[NH3+]
ZINC49461587,COC(=O)NCC1(CC1)CO
ZINC49805782,CCCCN(C)C(=O)C[C@@H](C)C#N
ZINC50283805,CCCCc1nnc(o1)CC[NH3+]
ZINC54071337,CC[C@H](C(=O)N(C)[C@@H](C)C(=O)[O-])[NH3+]
ZINC54158211,CC[C@@H](C(=O)NC[C@H](C)C#N)[NH3+]
ZINC54374546,C[C@@H]1C[NH2+]CCN1CCCCCO
ZINC54472716,CC[C@H](C)CNC(=O)C(C)(C)[NH3+]
ZINC57933699,C[C@H]([C@@H](C(=O)OC(C)(C)C)N)O
ZINC57936222,Cc1ccccc1CCOCC[NH3+]
ZINC61680240,C=CCC(=O)Nc1ccc(nc1)N
ZINC61883103,CCCC(=O)N[C@H]1CCC[C@@H]1C[NH3+]
ZINC62454007,C[C@H](C(=O)OC)[NH+](C)CCC(=O)[O-]
ZINC66147895,CC[C@@H](C)[NH2+][C@@H](C)CC[NH3+]
ZINC75437602,CCC[NH2+][C@H]([C@H](C)O)C(=O)[O-]
ZINC75437613,CCC[NH2+][C@H](CO)C(=O)[O-]
ZINC75518583,CC[C@H](CC=C)C[NH3+]
ZINC75529580,CC[C@@H]([C@H](C=C)C(=O)[O-])O
ZINC75543599,CC(C)[C@H](C=C)[C@H](C(=O)[O-])O
ZINC76136001,COc1ccc(c(c1)N)[C@H](CO)[NH3+]
ZINC76580331,CC[C@H](CC(=O)[O-])C(=O)NCC
ZINC76580393,CCN(CC)C[C@H](C[NH3+])N(C)C
ZINC76581228,C[C@H](CCC(=O)[O-])C(=O)NC(C)C
ZINC77264963,CC[C@H](C)NC(=O)C[C@H](C)[NH2+]C
ZINC82587993,Cc1cc(c([nH]1)C)CCCCC[NH3+]
ZINC82631675,CC[C@H](C[NH3+])NC(=O)NC
ZINC82632087,CN(CC[NH3+])C(=O)NCC#C
ZINC82635596,C=CCC(=O)N1CCO[C@H](C1)C[NH3+]
ZINC82855025,CCc1c(cno1)[C@@H](CCO)[NH3+]
ZINC82993183,C[C@H](CC[NH2+][C@H](C)c1ccco1)O
ZINC83144598,CC(C)(C)CC[C@@H](C(=O)N)[NH3+]
ZINC83275557,CC(C)c1cc(oc1)[C@@H](CC[NH3+])O
ZINC83340599,C1CC1c2nnc(o2)CCCC[NH3+]
ZINC83428444,CC[C@@H](C[C@@H](C)C(=O)N)[NH3+]
ZINC95080656,CC(C)C[C@H](C(=O)OC(C)(C)C)O
ZINC96862862,C[NH2+]C[C@H](c1c(c(no1)N)N)O
ZINC00404394,CCC[C@@H]([C@@H](CC)CO)O
ZINC01532560,C(CCNC(=[NH2+])N)C[NH3+]
ZINC01605654,C[C@H]([C@H](C(=O)[O-])NC(=O)C[NH3+])O
ZINC01677121,C(C[C@H](CO)O)CO
ZINC01683847,CC(C)COCCC(=O)CO
ZINC01841432,CC(=O)OCCOCCO
ZINC01845870,CCCCCC[C@H](C(=O)[O-])[NH3+]
ZINC01857612,C#CCOC(=O)[C@@H](CC(=O)N)[NH3+]
ZINC02011484,C([C@H](CO)O)[C@@H](C(=O)[O-])O
ZINC02032391,CCCC[C@@H](CC=C)O
ZINC02042846,C[C@@H](CNC(=O)N)NC(=O)N
ZINC02386044,CCCCC[C@@H](CO)O
ZINC02530803,CC(C)[C@@H](C(=O)NCC(=O)N)[NH3+]
ZINC02569673,C/C=C/[C@@H](CC(=O)OC(C)(C)C)[NH3+]
ZINC02572897,CCCC[NH2+]CCOCC
ZINC02575089,CCCC[C@@H](CC)C(=O)OC(C)C
ZINC02582404,CCCNC(=O)NCC=C
ZINC03852391,C=CCC[C@](CCC#C)(C#C)O
ZINC03977742,C([C@H](C(=O)[O-])[NH3+])OC(=O)C=[N+]=[N-]
ZINC05463696,CCCCCNC(=O)C(CC)CC
ZINC05593213,CC[C@@H](C)C(=O)NCCC[NH+](C)C
ZINC05820690,CCCCC[NH2+][C@@H](C)CCC
ZINC05822037,CCCC[C@H](CC)C(=O)OC(C)C
ZINC05871628,CCOCC(=O)NCC[NH3+]
ZINC06344280,c1ccc(cc1)COC/C=C/CO
ZINC11959210,CC[C@@H](C)[C@@H](C(=O)NCC(C)C)[NH3+]
ZINC14590537,C[C@](CO)([C@@H](CO)O)O
ZINC15204810,CCCCCC[C@H](CC)C(=O)C
ZINC15784534,CCCCN(CC)C(=O)CC(C)C
ZINC16575311,CC(C)COC[C@H](CO)O
ZINC19265292,C[C@@H](CCC(C)C)[NH2+]CC(=O)N
ZINC19508287,CC[C@H](C)[C@@H](C(=O)NCC1CC1)[NH3+]
ZINC20041786,CC[NH+](CC)CCN[C@@H](C)COC
ZINC20041835,CCNC(=O)C[NH2+][C@H](C)COC
ZINC20056519,CCC[NH2+]CC(=O)NCC(C)C
ZINC20083613,CCC[C@@H](C)C[NH2+]CCN(C)C
ZINC20194887,CC[C@H](CO)[NH2+][C@H](C)CC(C)C
ZINC21999914,CCCCC[NH+](C)CCC(=O)[O-]
ZINC22166504,CC[C@@H](C)C(=O)N[C@@H](CO)C(=O)[O-]
ZINC33432730,CC(C)(C[NH+](C)CCO)C(=O)N
ZINC33604901,C[C@H](CCC=C(C)C)CC[NH3+]
ZINC33841554,C[C@H](/C=C(\C)/CCC=C(C)C)O
ZINC35605222,CC[C@@H](CO)NC(=O)C[NH3+]
ZINC35795026,C[C@@H](C(=O)N)NC(=O)CC[NH3+]
ZINC36134700,CCN(CC(=O)NC)C(=O)C[NH3+]
ZINC36420185,CC(=O)N[C@](C)(CC=C)C(=O)OC
ZINC37227198,CCCC[NH2+]C[C@H](C)C(=O)N
ZINC37476211,C[C@H](CC(=O)NC[C@H](C)O)[NH3+]
ZINC37478733,C[C@@](C1CC1)(C(=O)NCC(=O)N)[NH3+]
ZINC37478885,C[C@](C1CC1)(C(=O)NCCO)[NH3+]
ZINC37481584,CC(C)(C)NC(=O)[C@@H](CC(=O)N)[NH3+]
ZINC37625447,CCCC[C@H](CC[C@@H]1CCCO1)O
ZINC37729933,CCCC[C@@H](C(=O)OC(C)(C)C)[NH3+]
ZINC38004368,CC[C@@H](CCCOC)[C@H](C)[NH3+]
ZINC38004623,CCCCC[C@H](CC)[C@H](C)[NH2+]C
ZINC38116558,CC[C@@H](C)[NH2+][C@H](CC(C)C)CO
ZINC38202311,C[C@H]([C@@H](C(=O)[O-])[NH3+])OC(=O)CN
ZINC38665428,CCCCCOC(=O)[C@H](C)[NH3+]
ZINC39058322,C(CO)[C@H](C(=O)[O-])NC(=O)N
ZINC39058791,COC(=O)[C@@H](CCCCC#N)[NH3+]
ZINC39125816,C[C@H](C(=O)NCC[NH2+]C)NC(=O)C
ZINC39135564,C[C@@H]([C@H](CCC[NH3+])C(C)C)[NH3+]
ZINC40530234,CNC(=O)N[C@H](CC(=O)N)C(=O)[O-]
ZINC40920630,CC[C@H](CO)NC(=O)C(C)(C)[NH3+]
ZINC42384208,C[C@](CCCO)(C[NH3+])O
ZINC43199118,C[C@@H](C(=C)C[C@H](C(C)C)O)O
ZINC43444176,C1CCC(C1)CC[NH2+]CCCO
ZINC44475519,CCC(=O)N(C)CCC(=O)OCC
ZINC44713484,C[C@H](C[C@H](O)OC)CC(=O)OC
ZINC45072238,CCCNC(=O)CC[NH2+]CC
ZINC49806138,C[C@@H](CC[NH3+])C[NH2+]C[C@@H]1CCCO1
ZINC58267831,CC[C@@H](CN(C)CCO)[NH3+]
ZINC58520607,CC(C)CNC(=O)CCC(=O)OC
ZINC62719241,CCC/C(=C\CC)/[C@H](C)C(=O)CC
ZINC68989336,CCCC[C@](CC)(CO)[NH3+]
ZINC69553676,CCOC(=O)[C@@H](C/C=C/C)N
ZINC71726829,CC(=O)[C@@H](CC(=O)[O-])NCCOC
ZINC72235977,CCCCNC(=O)NC(C)(C)CC
ZINC74495643,C#CCOCCOCC[NH3+]
ZINC74525269,CC[C@@H](C(=O)[O-])OCC[NH2+]CC
ZINC74534655,CC[C@H](C[NH3+])NC(=O)C=C(C)C
ZINC75523389,CCO[C@H](CC=C)C[NH3+]
ZINC75541385,CC[C@H](C=C)/C=C/CC(=O)[O-]
ZINC75546862,CC(C)(/C=C/C=C)OCCC#N
ZINC75556649,C/C=C/C[C@H](CC(=C)C)C(=O)[O-]
ZINC75565780,C=CC[C@H](Cc1ccccc1)C[NH3+]
ZINC76579848,CCNC(=O)CC[C@H](C)C[NH3+]
ZINC76580904,CC(C)C[C@@H](CC[NH3+])C(=O)N(C)C
ZINC76580907,CC(C)C[C@H](CC[NH3+])C(=O)N(C)C
ZINC77271786,CCCCC[NH+]1CC[C@@H](C1)CC[NH3+]
ZINC82396987,c1ccc(cc1)C[C@H](CCC[NH3+])O
ZINC82399575,CC(C)CC[C@H]([C@@H](C(C)C)O)[NH3+]
ZINC82510413,COCCn1cc[nH+]c1CCC[NH3+]
ZINC82635989,C1CCN(C1)C(=O)N[C@@H](C[NH3+])CO
ZINC83339713,CC(C)CNC(=O)[C@H](C[NH3+])O
ZINC83341271,COCCOCc1nnc(o1)C[NH3+]
ZINC85099936,CC[C@H](C)C[C@](CC)(C[NH3+])OC
ZINC86050396,CCCCCC[C@@H](C)CCC
ZINC87358147,C[C@@H](CCCO)[NH2+][C@@H](C)C(C)C
ZINC87358866,C[C@H](CCCO)[NH2+]Cc1ccco1
ZINC01718585,C[C@@H](C(=O)OC[C@H](CO)O)O
ZINC01846006,CC(=C)CCC[C@](C)(C=C)O
ZINC01847857,COCCCOCCCO
ZINC02509146,CCCCCC[NH2+]CCCC
ZINC02511794,CC(=CCC[C@H](CC(=O)OC)O)C
ZINC02527912,CCCC[C@H](C(=O)CCCC)O
ZINC02557989,CC(C)(C)OC(=O)NCCCC[NH3+]
ZINC02565684,C[NH2+]C[C@H](COCC=C)O
ZINC02567644,C(CC[C@H](C(=O)[O-])[NH3+])CCC(=O)[O-]
ZINC03647949,CCC(=O)NCCCCC[NH3+]
ZINC04545871,CC(C)C[C@H](C(=O)NCC(=O)N)[NH3+]
ZINC05452647,CC(C)C(=O)O[C@H](C)COCC=C
ZINC05761895,CC/C=C/CCOC(=O)C=C(C)C
ZINC05820689,CCCCC[NH2+]CCCO
ZINC05835776,CCCOC[C@@H](C)OC[C@@H](C)O
ZINC05973123,CCCCCC[C@H](C)CCC(=O)[O-]
ZINC12153814,CCCC/C=C\CC(=O)OCC
ZINC13438090,C(C[NH3+])[C@H]([C@H](CC(=O)[O-])[NH3+])O
ZINC17328797,CCCC[NH2+][C@H](CC(=O)N)C(=O)[O-]
ZINC19387869,C[C@H](CC(C)C)OC[C@@H](C[NH3+])O
ZINC19396806,COCCOC[C@H](C[NH3+])O
ZINC19503633,CCC[C@H](C)NC(=O)CCC[NH3+]
ZINC19506416,CCCCC(=O)NCCC[NH3+]
ZINC19834742,CCCCC[NH+](C)CCC[NH3+]
ZINC19870774,C(COC[C@H](C[NH3+])O)O
ZINC20044280,CCCC[NH2+]CC(=O)NCC(C)C
ZINC20047132,CCCNC(=O)C[NH2+]CCC(C)C
ZINC20054100,CCNC(=O)CNCCC[NH+](C)C
ZINC21950199,CCC[NH+](CCC[NH3+])CC1CC1
ZINC21990226,C=CC[C@H](c1ccccc1)OCC=C
ZINC22034976,C(CNCC[NH2+]CC[NH3+])C#N
ZINC26482801,CC(C)C[NH2+]CCCCCO
ZINC31477186,CCOC(=O)C[C@@H](C(=O)OCC)N
ZINC32627172,CCOC(=O)N[C@@H](CC(C)C)C[NH3+]
ZINC33611403,CCOCCN(C)CCC[NH+](C)C
ZINC35601630,CC[C@H](C)C[C@@H](CC)[NH2+]C[C@@H](C)O
ZINC35602543,CC[C@H](C)C[C@@H](CC)[NH2+][C@@H](C)CO
ZINC36229973,CCOCCNC(=O)CC[NH3+]
ZINC36667856,CCC[C@@H](C)[NH2+]CCC(=O)OCC
ZINC37468703,CC(C)[C@@H](C(=O)NCCCO)[NH3+]
ZINC37480358,CCCC[C@@H](C(=O)NCCC)[NH3+]
ZINC38004393,CCCCCC[C@H](CC)[C@H](C)[NH3+]
ZINC38004811,CC[C@H](CCCOC)[C@@H](C)[NH2+]CC
ZINC38004835,CCCCC[C@H](CC)[C@@H](C)[NH2+]CC
ZINC38024944,CC[NH+](CCCOC)CCC(=O)[O-]
ZINC38960067,CCCCCC[NH2+]CC[NH3+]
ZINC39058189,CCOC(=O)[C@@H](CCC[NH3+])[NH3+]
ZINC39079902,CN(CC[NH3+])C[C@@H](CO)O
ZINC39126018,CCCC[C@@H](CC)CCNC(=O)C
ZINC39138988,CCC(=O)NC[C@H](C)CCC[NH3+]
ZINC39291440,CC(C)C[C@H](CCCCC(=O)[O-])[NH3+]
ZINC40774672,CCC[C@@H](C)[NH2+][C@@H](CC(C)C)CO
ZINC41198894,CN(CCCOC)C(=O)CC[NH3+]
ZINC42453672,CC(C)CC[NH+](C)CCCC[NH3+]
ZINC43762849,C[C@H](CC/C=C(\C)/CO)OC(=O)C
ZINC44339664,CCC[C@@H](C)C[C@@H](C(=O)OCC)[NH3+]
ZINC45796435,CC(=O)NC[C@H]([C@H](CO)O)O
ZINC49804749,CCCC[NH+](C)C[C@@H](CO)O
ZINC49805081,C[C@H](CC[NH3+])C[NH2+]CCC(C)C
ZINC49805110,CCCCNC(=O)CC[C@@H](C)O
ZINC49805135,C[C@@H](CC[NH2+]CC[NH+](C)C)C[NH3+]
ZINC52042525,CCC[C@H](CC)NC(=[NH2+])NC1CC1
ZINC52378072,CCC[NH2+]CCCC[NH+](CC)CC
ZINC52423201,CC[NH2+]C[C@H](C)N(CC)CC(=C)C
ZINC57218540,C(CN[C@H](CC(=O)[O-])C(=O)N)[NH3+]
ZINC59731889,CCC[NH2+][C@@H](CCC(=O)N)C(=O)[O-]
ZINC63170336,CCCCC(=O)NCC[C@@H](C)[NH3+]
ZINC66147934,CC[C@@H](CO)[NH2+][C@H](C)CC[NH3+]
ZINC71715952,CC(=O)NCCC[NH2+]CCC(=O)[O-]
ZINC71737238,CCC[NH+](CC=C)C[C@@H](C)C(=O)[O-]
ZINC71786621,C[C@@H]([C@@H](CCC(=C)C)C=C)C(C)C
ZINC71973519,C(CNC(=[NH2+])N)[NH2+]CCO
ZINC74495457,CC(C)COCCOCC[NH3+]
ZINC74495876,C[C@H](C(=O)C)OCCCCC[NH3+]
ZINC75545114,C/C=C/[C@H](C=C)[C@@H](CC#N)C=C
ZINC75559515,C[C@H](C/C=C/[C@@H](C=C)C(=O)[O-])O
ZINC76579757,C[C@H](CC[NH3+])C(=O)NCC=C
ZINC76580176,CCC[C@@H](CC(=O)NCC)C[NH3+]
ZINC76580243,CC[C@@H](CCC[NH3+])C(=O)NCC
ZINC76580254,CCCNC(=O)[C@@H](C)CCC[NH3+]
ZINC76580313,CCCCCN(CC)C(=O)C[NH3+]
ZINC76580867,C[C@H](CCC(=O)NCC=C)C(=O)[O-]
ZINC76580911,CCCNC(=O)[C@H](CC[NH3+])C(C)C
ZINC76580929,CC[C@@H](C)NC(=O)[C@H](CC)CC[NH3+]
ZINC82391556,CC(C)CC[C@@H]([C@@H](CC(C)C)O)[NH3+]
ZINC82691234,CCCC(=O)O[C@H](C)C[NH2+]CCC
ZINC82691851,CCCC[NH2+][C@H](CC)COC(=O)C
ZINC83340196,CC(C)CCNC(=O)[C@@H](CO)[NH3+]
ZINC83340766,c1cc(c(cc1O)C[NH2+]CCO)O
ZINC83340911,COCCCNC(=O)[C@H](CC#C)[NH3+]
ZINC83341159,C[C@@H](CNC(=O)[C@@H](CC1CC1)[NH3+])O
ZINC90416356,CCC[C@H](C)CCCC[C@@H](C)CC
ZINC90469669,CC[C@@H](C)CO[C@H](CC=C)C(=O)[O-]
ZINC95630366,C[C@@H](O)OCCOCC[NH3+]
ZINC96034346,C[C@@H](CCC=C)[NH2+]CC(=O)N(C)C
ZINC96095586,CCCCCC[C@H](C)CCC(C)C
ZINC96334120,CCCCC[C@H](C)C[C@H](C)CCC
ZINC96334293,CCCCC[C@@H](C)[C@H](C)CCCC
ZINC98088054,CCCC/C=C/C[C@H](C(=O)[O-])O
ZINC98090896,CCCCC(O)(O)OCCCC
ZINC01529520,C([C@H]([C@@H]([C@@H](CO)O)O)O)C(=O)[O-]
ZINC01529776,CNC(=[NH2+])NCCC[C@@H](C(=O)[O-])[NH3+]
ZINC01566619,CCCCCC(=O)NCCCOC
ZINC01605928,CCCCOCC(=O)OCCCC
ZINC01640813,C=CCOC(=O)OCCCO
ZINC01649339,CNC(=[NH2+])NCCC[C@H](C(=O)[O-])[NH3+]
ZINC01684720,CCCCCC(=O)OCCCO
ZINC01687484,CC(C)CC[NH2+]CCCCCO
ZINC01688007,CCCCCCC(=O)OC[C@@H](C)O
ZINC01690951,C[C@H](COCCOCCO)O
ZINC01698690,CCCCCCOCCC(=O)OC
ZINC01705962,CCOC(=O)[C@H](C)OCOCC=C
ZINC01730874,CCCC[C@@](CC)(CCC)CC[NH3+]
ZINC01769346,C[C@H](CC[C@@H](CCCO)O)O
ZINC02020171,C(C[C@H](C(=O)N)[NH3+])CNC(=[NH2+])N
ZINC02041822,C(CCNC(=O)N)C[C@H](C(=O)[O-])[NH3+]
ZINC02170625,C(C[C@@H]([C@H](CO)O)O)CO
ZINC02292293,CCC(=O)NCCCCCC[NH3+]
ZINC02386045,C(CC[C@@H](CO)O)CCO
ZINC02555771,CCOC(=O)[C@@H](CCCC[NH3+])[NH3+]
ZINC02560636,CCCCC/C=C/CCCO
ZINC02560655,CCCCC/C=C/C=C/C=C
ZINC02567420,CCOC(=O)CCCCCC=C
ZINC02569623,C=CCCCCCCCO
ZINC02578905,CC[C@@H](C)CCCCCCCO
ZINC02581404,CCO[C@@H](C)O[C@@H](CCO)CO
ZINC03804508,CC(=[NH2+])NCCCC[C@@H](C(=O)[O-])[NH3+]
ZINC03872641,C[C@H]([C@@H]([C@@H]([C@@H](CO)O)O)O)O
ZINC04577736,COC(=O)[C@@H]([C@@H]([C@@H](CO)O)O)O
ZINC04782845,CCCCCC[C@@H]([C@H](C(=O)[O-])[NH3+])O
ZINC05514153,CCCCOCCOCCOC
ZINC05553627,CCCC[C@@H](CC)C[NH2+]CCO
ZINC05820434,CCCCCC[C@@H](C=C)OC(=O)C
ZINC05822200,CCCC[C@H](CO)COC(=O)N
ZINC06041116,CCCCCCC(=O)NCC=C
ZINC06041129,CCCCCCC(=O)NCCCC
ZINC14712784,C[NH+](CCCC[NH3+])CCC[NH3+]
ZINC15120795,C[C@@](CC[C@H](C(C)(C)O)O)(C=C)O
ZINC19391151,CCCCN(CC)[C@@H](CCC)C[NH3+]
ZINC19397352,CC(C)OCCOCCCC[NH3+]
ZINC20429565,CCOC(=O)CCCCCC[NH3+]
ZINC22010017,C(CC[NH3+])CC[NH2+]CCO
ZINC25720288,CC/C=C\CC/C=C/COC(=O)C
ZINC33432802,COCCCNC(=O)CCC(=O)N
ZINC34153516,CCCC[C@H](C)C[C@@H](CCCC)O
ZINC35602205,CCCCCC[C@@H](C)[NH2+][C@H](C)CO
ZINC36204157,CCCCCCNC(=O)CC[NH3+]
ZINC36667690,CCCCC[NH2+]CCC(=O)OCC
ZINC36871387,CC[C@H](C(=O)NCCCOCC)[NH3+]
ZINC37480511,CCCC[C@H](C(=O)NCC=C)[NH3+]
ZINC37480621,CCCC[C@@H](C(=O)N[C@@H](C)CO)[NH3+]
ZINC38600309,CCC[C@H]([C@@H](C=C)O)C(=O)OCC
ZINC39058005,C=CCCCCOC(=O)CN
ZINC39058310,C(CO)[NH2+]CCOC(=O)CN
ZINC39126313,CCC[C@H](CC=C)NC(=O)OCC
ZINC40216025,C[NH+](C)CCNCCOCCO
ZINC40430766,CCCC[C@@H](CC)CNC(=O)C[NH3+]
ZINC40832117,COC(=O)CCCNC(=O)CC[NH3+]
ZINC40832349,CC(C)[NH2+]CCCC(=O)NCC[NH3+]
ZINC41043479,CC(C)C[C@@H](C(=O)NCCC[NH3+])[NH3+]
ZINC42212153,CCCCNC(=O)C[NH2+]CC=C
ZINC42691102,CCOCCN(CC[NH3+])CC(C)C
ZINC43445244,CCN(CCCCO)CC[NH3+]
ZINC43445388,C[NH+](C)CCC[NH2+]CCCCO
ZINC49804751,COCC[NH2+]CCCCCO
ZINC49805192,C[C@H](CC[NH2+]CCCOC)C[NH3+]
ZINC52969548,CCC[C@H](CCOCC)C[NH2+]CC
ZINC52973404,CCC[NH2+]C[C@@H](CC)CCOCC
ZINC52973405,CCC[NH2+]C[C@H](CC)CCOCC
ZINC59245048,CCCCCNC(=O)CCOCC
ZINC66213836,CCCC[NH2+]CC(=O)NCC=C
ZINC70671061,CC(C)CC(=O)NCCCCC[NH3+]
ZINC71495641,CCCC[NH2+]C[C@H](CC[NH3+])O
ZINC71495692,COCC[NH2+]C[C@H](CC[NH3+])O
ZINC71740404,CC(=C)C[NH+](CCC(=O)[O-])CCO
ZINC71741037,CCC[NH+](CCCO)CCC(=O)[O-]
ZINC71973565,C(C[NH2+]CCNC(=[NH2+])N)CO
ZINC74320327,CC(=CC(=O)NCCCCC[NH3+])C
ZINC74495593,C[NH+](C)CCOCCOCC[NH3+]
ZINC74495730,CC[C@@H](C(=O)[O-])OCCCCC[NH3+]
ZINC75555356,C=CC(=C)C(=C)C[C@@H](C(=O)[O-])[NH3+]
ZINC76580056,CC[C@@H](CC(=O)NCC=C)C[NH3+]
ZINC76580076,C[C@H](CCC[NH3+])C(=O)NCC=C
ZINC76580794,CC(C)[C@H](CC(=O)NCC=C)C[NH3+]
ZINC76580825,CC(C)CCN(CC=C)C(=O)C[NH3+]
ZINC82080661,CCCC[C@@H](CC)CO[C@H](CC)[NH3+]
ZINC82528424,CCCOCCO[C@@H](CC)C[NH3+]
ZINC82691383,CCC[NH2+]CCCCCOC(=O)C
ZINC82691667,CCCC[NH2+]CCCOC(=O)CC
ZINC83324690,C=CCN(CCCC[NH3+])C(=O)[O-]
ZINC83340099,COCCNC(=O)[C@H](CC=C)[NH3+]
ZINC83340100,C[C@@H](CNC(=O)[C@H](CC=C)[NH3+])O
ZINC83340256,CC[C@@H](C(=O)NC[C@@H](CO)O)[NH3+]
ZINC83340275,COCCCNC(=O)[C@H](C[NH3+])O
ZINC83341311,CCC[NH2+]CCCCCC(=O)OC
ZINC83341384,CCC[C@@H](C)CNC(=O)[C@@H](CO)[NH3+]
ZINC83422422,CC[C@@H](C[NH2+]CCCO)C(=O)N
ZINC86861065,C(CCO)C[C@@H](CCO)O
ZINC96326970,C([C@H]([C@@H]([C@H](CO)O)[NH3+])[NH3+])O
ZINC96328217,CC(C)CCCCCCCC=C
ZINC01529517,C(CCCCC(=O)[O-])CCCCO
ZINC01532698,CC(=O)NCCC[NH2+]CCCC[NH3+]
ZINC01610403,COC(=O)CCCCCCCCO
ZINC01640802,C=CCOCCC(=O)OCC=C
ZINC01640892,CCCCCC[C@H](CCCC)CO
ZINC01680237,C=CCCCCCCCCO
ZINC01685558,CCCCC[NH2+]CCCCCO
ZINC01696789,CCCCC[C@H](C[C@@H](CCC)O)O
ZINC02009337,CCOC(=O)CCCCCCC=C
ZINC02029799,CCCCCC[C@H](CCCCC)O
ZINC02037273,CCCC[C@H](CC)COCCC[NH3+]
ZINC02124171,COC(=O)CCCCCCCC=C
ZINC02516271,CCCCCOCCOCCO
ZINC02531050,CCCCCCOC[C@@H](CO)O
ZINC02575046,C([C@@H]([C@H]([C@H](C(=O)CO)O)O)O)O
ZINC03130416,CC(=O)NCCCCCCCC[NH3+]
ZINC04095647,C([C@@H]([C@@H](C(=O)[C@@H](CO)O)O)O)O
ZINC04095649,C([C@@H]([C@H](C(=O)[C@@H](CO)O)O)O)O
ZINC04533098,C=CCC/C=C\CCCCO
ZINC05113046,C(CCCC(=O)[O-])CC/C=C/CO
ZINC05131823,C([C@@H]([C@@H]([C@@H](C(=O)CO)O)O)O)O
ZINC05132035,C([C@H]([C@H]([C@H](C(=O)CO)O)O)O)O
ZINC05132845,C/C=C/CCCCCCCCO
ZINC05431007,CCC[NH2+]C/C=C/CCCC=C
ZINC05467776,CC[C@@H](C)[NH2+]C/C=C/CCCC=C
ZINC05524264,CCCCCC[C@H](CC)[NH2+]CCO
ZINC08580210,C([C@H]([C@H]([C@H](C(=O)C[NH3+])O)O)O)O
ZINC11638642,CCCCCCC(=O)NCCCO
ZINC14825664,CCC/C=C/CCCCCCO
ZINC19364631,C(C[NH2+]CC[NH3+])CNCC[NH3+]
ZINC19441509,C=CCNC(=O)CCCCC[NH3+]
ZINC19505256,COCCNC(=O)CCCCC[NH3+]
ZINC19517061,CCOCCCNC(=O)CCC[NH3+]
ZINC19943572,C(C[NH3+])C[NH2+]CCNCC[NH3+]
ZINC21996715,CCOC(=O)CC/C=C/[C@H](CO)O
ZINC21996719,CCOC(=O)CC/C=C/[C@@H](CO)O
ZINC22034925,C[C@@H](CC[NH2+]CC[NH3+])[NH2+]CC[NH3+]
ZINC22034929,C[C@H](CC[NH2+]CC[NH3+])[NH2+]CC[NH3+]
ZINC32164521,CCCCCOCC(=O)OCC=C
ZINC33838178,C([C@@H]([C@H]([C@@H]([C@H](C=O)[NH3+])O)O)O)O
ZINC34500366,C[C@@H](CCCC(=O)CCCC=C)O
ZINC34500369,C[C@H](CCCC(=O)CCCC=C)O
ZINC34518913,C=CCCCCCCCC[NH3+]
ZINC34567089,C(CCCO)CC[C@H](CO)O
ZINC35075552,CCOC(=O)CCCCCCC[NH3+]
ZINC35605909,C[C@@H](CNC(=O)CCCCC[NH3+])O
ZINC36984441,C(CCC(=O)NCCO)CC[NH3+]
ZINC37480549,CCCC[C@@H](C(=O)NCCCO)[NH3+]
ZINC37480550,CCCC[C@H](C(=O)NCCCO)[NH3+]
ZINC37809434,CCCCN(CCO)C(=O)CC[NH3+]
ZINC38652213,CCC/C=C\CCCCCCO
ZINC39304027,CCCCCC[NH2+]C[C@H](CO)O
ZINC40830750,C(C[NH3+])C(=O)NCCOCCO
ZINC40832405,CCCC[C@@H](C(=O)NCCC[NH3+])[NH3+]
ZINC41620035,C(C[NH3+])C[NH2+]CCOCCO
ZINC43763483,COC[C@H](C[C@@H](CC=C)CO)O
ZINC44135271,CC/C=C\C/C=C\C/C=C\CO
ZINC44367542,C(CCCC[NH3+])CCCCO
ZINC44709873,CCCCC/C=C\[C@@H](CC=C)O
ZINC45820074,CCCC(=O)NCCCCCCO
ZINC49580747,CC[NH+](CCCCC[NH3+])CCO
ZINC49805249,COCCC[NH2+]CCCCCO
ZINC52599384,CC(C)C[NH2+]CCCOCCC=C
ZINC59538622,C(CCCO)CCNC(=O)C[NH3+]
ZINC62719399,CC(=C)[C@H](CC/C(=C/CO)/C)CO
ZINC65748465,CCCC[C@H]([C@H]([C@@H](CO)[NH3+])O)O
ZINC66068275,COCCC[NH2+]CC(=O)NCC=C
ZINC70027719,COCCOCCOCCC[NH3+]
ZINC70626800,CCCCC(=O)NCCCCC[NH3+]
ZINC71496861,CCCCC[NH2+]C[C@@H](CC[NH3+])O
ZINC71496863,CCCCC[NH2+]C[C@H](CC[NH3+])O
ZINC71497060,COCCC[NH2+]C[C@@H](CC[NH3+])O
ZINC71741045,C=CC[NH+](CCCO)CCC(=O)[O-]
ZINC71774182,C(CCC(=O)NCCO)CCO
ZINC71973576,C(C[NH2+]CCCO)CNC(=[NH2+])N
ZINC74495437,CCCCCOCCOCC[NH3+]
ZINC74496011,C(CC[NH3+])CCOCCCC(=O)[O-]
ZINC75437623,CCCC[NH2+]CCCOCCCC
ZINC77285101,CCCCOC(=O)CCCCCO
ZINC82390885,C(CCC(=O)[O-])C[C@@H](CCC[NH3+])O
ZINC82390886,C(CCC(=O)[O-])C[C@H](CCC[NH3+])O
ZINC83324678,C(CC[C@@H](CC(=O)N)[NH3+])CC[NH3+]
ZINC83324681,C(CC[C@H](CC(=O)N)[NH3+])CC[NH3+]
ZINC83324688,C=CCN(CCCCC[NH3+])C(=O)[O-]
ZINC83340102,C=CC[C@@H](C(=O)NCCCO)[NH3+]
ZINC83340192,C(CCNC(=O)CC[NH3+])CCO
ZINC83340250,C(CC(=O)NC[C@@H](CO)O)C[NH3+]
ZINC83340251,C(CC(=O)NC[C@H](CO)O)C[NH3+]
ZINC83340273,C(CNC(=O)[C@@H](CC[NH3+])O)CO
ZINC83340328,C([C@@H](C(=O)NC[C@H](CO)O)O)[NH3+]
ZINC83341157,COCCCNC(=O)[C@H](CC=C)[NH3+]
ZINC83341314,C[NH2+]CCCNC(=O)CCCC[NH3+]
ZINC83341316,CC(C)CC[NH2+]CCCCCCO
ZINC83341375,C[C@@H](C(=O)NCCCCCCO)[NH3+]
ZINC83341380,CC[C@@H](C(=O)NCCCCCO)[NH3+]
ZINC83341383,CCCCCCNC(=O)[C@@H](CO)[NH3+]
ZINC83341390,CCCCCNC(=O)[C@@H](CC[NH3+])O
ZINC87358502,CCCCCC[NH2+][C@@H](C)CCCO
ZINC90225648,C([C@@H]([C@H]([C@@H](C(=O)CO)O)O)O)O
ZINC96331822,C=CCOCCOCCOC(=O)[O-]
